Predicting the Accuracy of a Few-Shot Classifier

In the context of few-shot learning, one cannot measure the generalization ability of a trained classifier using validation sets, due to the small number of labeled samples. In this paper, we are interested in finding alternatives to answer the question: is my classifier generalizing well to previously unseen data? We first analyze the reasons for the variability of generalization performances. We then investigate the case of using transfer-based solutions, and consider three settings: i) supervised where we only have access to a few labeled samples, ii) semi-supervised where we have access to both a few labeled samples and a set of unlabeled samples and iii) unsupervised where we only have access to unlabeled samples. For each setting, we propose reasonable measures that we empirically demonstrate to be correlated with the generalization ability of considered classifiers. We also show that these simple measures can be used to predict generalization up to a certain confidence. We conduct our experiments on standard few-shot vision datasets.

==> csv/accuracy/shot.csv <==
shot, Mini-LRTestAcc1, Mini-LRTestAcc2, Tiered-LRTestAcc1, Tiered-LRTestAcc2
1, 65.76, 78.47, 69.42, 82.37
2, 75.54, 83.01, 79.13, 86.04 
3, 80.04, 84.78, 82.97, 87.46 
4, 82.61, 85.95, 85.16, 88.32 
5, 84.31, 86.67, 86.56, 88.89 
6, 85.32, 87.02, 87.6, 89.4
7, 86.3, 87.55, 88.38, 89.63 
8, 86.95, 87.83, 89.03, 90.04 
9, 87.43, 88.06, 89.42, 90.3 
10, 87.85, 88.26, 89.85, 90.51 


==> csv/accuracy/unsup.csv <==
unsup,Mini-LRTestAcc2,Mini-kmAcc,Tiered-LRTestAcc2,Tiered-kmAcc
1, 81.77, 53.86, 83.47, 60.07
5, 83.69, 59.63, 86.18, 67.35 
10, 84.99, 63.37, 87.52, 70.82
15, 85.69, 65.03, 88.11, 71.99 
20, 86.09, 65.72, 88.5, 72.63
25, 86.36, 66.2, 88.76, 73.2 
30, 86.52, 66.61, 88.94, 73.69
40, 86.91, 67.3, 89.28, 74.13
50, 87.17, 67.78, 89.44, 74.48
60, 87.28, 67.8, 89.7, 75.08
70, 87.53, 68.34, 89.83, 75.22

==> csv/accuracy/way.csv <==
way, Mini-LRTestAcc1, Mini-LRTestAcc2, Mini-kmAcc, Tiered-LRTestAcc1, Tiered-LRTestAcc2, Tiered-kmAcc
2, 94.43, 95.71, 82.65, 95.27, 96.53, 86.57
3, 90.4, 92.2, 76.67, 91.84, 93.61, 81.6
4, 87.06, 89.19, 71.29, 89.02, 91.13, 77.29 
5, 84.19, 86.49, 66.55, 86.73, 89.08, 73.63 
6, 81.67, 84.2, 62.54, 84.46, 86.89, 70.22 
7, 79.45, 82.1, 59.33, 82.53, 85.1, 67.2
8, 77.37, 80.09, 56.2, 80.79, 83.41, 64.6 
9, 75.63, 78.35, 53.69, 79.27, 81.97, 62.54 
10, 73.93, 76.7, 51.46, 77.77, 80.47, 60.32 

==> csv/annotation.csv <==
Label, Random, Choice
0, 79.45144729655937, 79.45144729655937
5, 80.53790167077203, 79.75033159085598
10, 82.72710722738033, 81.64436555616247
15, 84.51015024925364, 83.33209384477723
20, 85.78455583786484, 84.71742692280286
25, 86.53049335517937, 85.891498270526
30, 87.13668636115386, 86.8418896777718
35, 87.55464671738686, 87.69283527872646
40, 87.88002912798086, 88.4710410652517
45, 88.15188288420269, 89.16638915160316
50, 88.37738940469688, 89.82332058984161
55, 88.60829867383677, 90.39686874203494
60, 88.7129552444738, 90.90459628043344
65, 88.9603967703367, 91.41762734881257
70, 89.01768918016882, 91.93170095272754
75, 89.20761488647894, 92.4202231411407
80, 89.27153275291576, 92.77636778359657
85, 89.37209340813948, 93.15707594790082
90, 89.54993855816494, 93.57369606772255
95, 89.66279663853709, 93.91818325963163
100, 89.64937192790825, 94.16894229018727
105, 89.71750880430902, 94.5151509444622
110, 89.81801513614732, 94.8310837169385
115, 89.89218601452409, 95.14270687946376
120, 89.90085283367631, 95.44469184556552
125, 89.89120699071533, 95.72539595849354
130, 89.91398143091213, 96.03586382668854
135, 89.98314059791522, 96.31135278892684
140, 89.98783575790682, 96.55751948761213
145, 90.09830693610049, 96.82505006372017
150, 90.15619879847078, 96.98470780993992
155, 90.20811175946409, 97.22527235620302
160, 90.28490806481017, 97.44492991079358
165, 90.25829665563667, 97.67436630577996
170, 90.32530038230475, 97.85090114691425

==> csv/mini-ImageNet/WideResNet-28-10/2way-5shot-50query-10000run-unbalance-2.csv <==
unbalanced, LR loss, Classes similarity, N-th egv, Davies-Bouldin score, LR confidence
0, 0.52, 0.41, 0.08, 0.1,0.74
0.1, 0.61, 0.55, 0.28, 0.59,0.79
0.2, 0.64, 0.59, 0.71, 0.71,0.82
0.3, 0.66, 0.63, 0.76, 0.76,0.83
0.4, 0.67, 0.66, 0.79, 0.78,0.83
0.5, 0.65, 0.66, 0.79, 0.78,0.83



==> csv/mini-ImageNet/WideResNet-28-10/2way-5shot-50query-10000run-unbalance-3.csv <==
unbalanced, N-th egv, Davies-Bouldin score
0, 0.37, 0.51
0.1, 0.15, 0.79
0.2, 0.73, 0.79
0.3, 0.78, 0.78
0.4, 0.81, 0.8
0.5, 0.82, 0.79



==> csv/mini-ImageNet/WideResNet-28-10/5way-5shot-50query-10000run-2.csv <==
n_unsup, LR loss, Classes similarity, N-th egv, Davies-Bouldin score, LR confidence
1, 0.26, 0.17, 0.01, 0.14,0.42
5, 0.43, 0.34, 0.15, 0.37,0.59
10, 0.52, 0.4, 0.44, 0.53,0.7
15, 0.54, 0.46, 0.55, 0.61,0.74
20, 0.55, 0.49, 0.58, 0.63,0.76
25, 0.54, 0.49, 0.59, 0.64,0.77
30, 0.56, 0.5, 0.61, 0.66,0.78
40, 0.59, 0.54, 0.63, 0.68,0.81
50, 0.57, 0.54, 0.63, 0.69,0.81
60, 0.57, 0.54, 0.63, 0.69,0.82
70, 0.58, 0.55, 0.63, 0.68,0.83

==> csv/mini-ImageNet/WideResNet-28-10/5way-5shot-50query-10000run-3.csv <==
n_unsup, N-th egv, Davies-Bouldin score
6, 0.07, 0.24
10, 0.25, 0.48
15, 0.56, 0.6
20, 0.64, 0.64
25, 0.65, 0.66
30, 0.64, 0.66
35, 0.63, 0.66
45, 0.63, 0.65
55, 0.61, 0.65
65, 0.58, 0.63
75, 0.58, 0.62



==> csv/mini-ImageNet/WideResNet-28-10/5way-5shot-50query-10000run-knn-2.csv <==
knn, LR loss, Classes similarity, N-th egv, Davies-Bouldin score, LR confidence
1, 0.38, 0.54, 0.01, 0.53,0.74
2, 0.47, 0.54, 0.12, 0.57,0.8
3, 0.5, 0.54, 0.41, 0.6,0.81
4, 0.5, 0.53, 0.47, 0.59,0.79
5, 0.52, 0.53, 0.53, 0.62,0.79
10, 0.54, 0.52, 0.59, 0.64,0.79
15, 0.55, 0.49, 0.61, 0.66,0.78
20, 0.58, 0.5, 0.62, 0.67,0.79
30, 0.6, 0.47, 0.6, 0.65,0.78
40, 0.62, 0.47, 0.43, 0.63,0.78
50, 0.63, 0.46, 0.06, 0.59,0.77
60, 0.63, 0.44, 0.24, 0.55,0.75
70, 0.63, 0.44, 0.21, 0.55,0.74
80, 0.63, 0.43, 0.02, 0.51,0.73
90, 0.64, 0.44, 0.1, 0.52,0.73

==> csv/mini-ImageNet/WideResNet-28-10/5way-5shot-50query-10000run-knn-3.csv <==
knn, N-th egv, Davies-Bouldin score
1, 0.02, 0.54
2, 0.12, 0.54
3, 0.4, 0.55
4, 0.45, 0.55
5, 0.5, 0.57
10, 0.59, 0.63
15, 0.64, 0.66
20, 0.66, 0.67
30, 0.68, 0.68
40, 0.5, 0.65
50, 0.09, 0.6
60, 0.31, 0.56
70, 0.22, 0.55
80, 0.01, 0.52
90, 0.17, 0.52


==> csv/mini-ImageNet/WideResNet-28-10/5way-5shot-50query-10000run-unbalance-2.csv <==
unbalanced, LR loss, Classes similarity, N-th egv, Davies-Bouldin score, LR confidence
0, 0.47, 0.46, 0.14, 0.55,0.77
0.1, 0.54, 0.49, 0.49, 0.64,0.79
0.2, 0.57, 0.52, 0.61, 0.65,0.79
0.3, 0.54, 0.49, 0.57, 0.65,0.79
0.4, 0.5, 0.46, 0.51, 0.6,0.79
0.5, 0.42, 0.4, 0.42, 0.5,0.79
0.6, 0.38, 0.34, 0.38, 0.41,0.79
0.7, 0.28, 0.31, 0.31, 0.37,0.79
0.8, 0.19, 0.27, 0.25, 0.32,0.78
0.9, 0.04, 0.19, 0.2, 0.29,0.77
1, 0.04, 0.1, 0.15, 0.28,0.76

==> csv/mini-ImageNet/WideResNet-28-10/5way-5shot-50query-10000run-unbalance-3.csv <==
unbalanced, N-th egv, Davies-Bouldin score
0, 0.07, 0.66
0.1, 0.5, 0.65
0.2, 0.63, 0.65
0.3, 0.56, 0.64
0.4, 0.46, 0.61
0.5, 0.38, 0.59
0.6, 0.36, 0.54
0.7, 0.32, 0.51
0.8, 0.2, 0.5
0.9, 0.17, 0.5
1, 0.1, 0.44



==> csv/mini-ImageNet/WideResNet-28-10/5way-Variableshot-50query-10000run-1.csv <==
shot, LR loss, Classes similarity, N-th egv, Davies-Bouldin score
1, 0.17, 0.17, 0.19, -1.0
2, 0.38, 0.39, 0.22, 0.03
3, 0.47, 0.45, 0.22, 0.09
4, 0.52, 0.48, 0.13, 0.17
5, 0.56, 0.49, 0.08, 0.22
6, 0.58, 0.51, 0.09, 0.28
7, 0.6, 0.52, 0.07, 0.31
8, 0.6, 0.52, 0.06, 0.34
9, 0.62, 0.53, 0.07, 0.39
10, 0.63, 0.53, 0.08, 0.41


==> csv/mini-ImageNet/WideResNet-28-10/5way-Variableshot-50query-10000run-2.csv <==
shot, LR loss, Classes similarity, N-th egv, Davies-Bouldin score, LR confidence
1, 0.48, 0.5, 0.5, 0.56,0.73
2, 0.53, 0.46, 0.59, 0.64,0.77
3, 0.54, 0.49, 0.6, 0.65,0.78
4, 0.56, 0.5, 0.61, 0.66,0.79
5, 0.56, 0.51, 0.6, 0.67,0.78
6, 0.56, 0.51, 0.6, 0.65,0.78
7, 0.57, 0.52, 0.61, 0.66,0.78
8, 0.57, 0.52, 0.6, 0.66,0.78
9, 0.59, 0.53, 0.6, 0.65,0.79
10, 0.59, 0.53, 0.61, 0.65,0.79



==> csv/mini-ImageNet/WideResNet-28-10/Variableway-5shot-50query-10000run-1.csv <==
way, LR loss, Classes similarity, N-th egv, Davies-Bouldin score
2, 0.7, 0.65, 0.41, 0.35
3, 0.65, 0.61, 0.31, 0.25
4, 0.6, 0.56, 0.08, 0.22
5, 0.55, 0.49, 0.06, 0.23
6, 0.5, 0.43, 0.05, 0.22
7, 0.48, 0.38, 0.08, 0.18
8, 0.46, 0.38, 0.05, 0.19
9, 0.42, 0.33, 0.04, 0.15
10, 0.4, 0.3, 0.03, 0.13




==> csv/mini-ImageNet/WideResNet-28-10/Variableway-5shot-50query-10000run-2.csv <==
way, LR loss, Classes similarity, N-th egv, Davies-Bouldin score, LR confidence
2, 0.67, 0.66, 0.8, 0.79,0.84
3, 0.62, 0.63, 0.72, 0.74,0.82
4, 0.59, 0.57, 0.66, 0.7,0.8
5, 0.55, 0.49, 0.6, 0.65,0.78
6, 0.53, 0.44, 0.56, 0.63,0.77
7, 0.53, 0.39, 0.52, 0.6,0.76
8, 0.48, 0.37, 0.49, 0.58,0.74
9, 0.47, 0.34, 0.45, 0.55,0.73
10, 0.45, 0.31, 0.43, 0.53,0.72


==> csv/mini-ImageNet/WideResNet-28-10/Variableway-5shot-50query-10000run-3.csv <==
way, N-th egv, Davies-Bouldin score
2, 0.82, 0.8
3, 0.75, 0.75
4, 0.69, 0.7
5, 0.63, 0.65
6, 0.58, 0.63
7, 0.53, 0.61
8, 0.49, 0.59
9, 0.44, 0.59
10, 0.4, 0.56



==> csv/mini-ImageNet/WideResNet-28-10/Variableway-5shot-50query-10000run-eigen-2.csv <==
way, N-way egv, Best correlation, Best egv
2, 0.8, 0.8, 2
3, 0.72, 0.72, 3
4, 0.66, 0.66, 3
5, 0.6, 0.63, 4
6, 0.56, 0.61, 5
7, 0.52, 0.58, 6
8, 0.49, 0.56, 6
9, 0.45, 0.53, 6
10, 0.43, 0.51, 7


==> csv/mini-ImageNet/WideResNet-28-10/Variableway-5shot-50query-10000run-eigen-3.csv <==
way, N-way egv, Best correlation, Best egv
2, 0.82, 0.82, 2
3, 0.75, 0.75, 3
4, 0.69, 0.69, 4
5, 0.63, 0.66, 4
6, 0.58, 0.63, 5
7, 0.53, 0.61, 6
8, 0.49, 0.6, 6
9, 0.44, 0.58, 7
10, 0.4, 0.56, 7



==> csv/prediction/roc-semi.csv <==
th, 1-specificity, sensibility
50.0, 0.0, 0.0
50.5, 0.0, 0.0
51.0, 0.0, 0.0
51.5, 0.0, 0.0
52.0, 0.0, 0.0
52.5, 0.0, 0.0
53.0, 0.0, 0.00035211267605633805
53.5, 0.0, 0.00035211267605633805
54.0, 0.0, 0.00035211267605633805
54.5, 0.0, 0.00035211267605633805
55.0, 0.0, 0.00035211267605633805
55.5, 0.0, 0.00035211267605633805
56.0, 0.0, 0.0007042253521126761
56.5, 0.0, 0.001056338028169014
57.0, 0.0, 0.001056338028169014
57.5, 0.0, 0.001056338028169014
58.0, 0.0, 0.001056338028169014
58.5, 0.0, 0.0024647887323943664
59.0, 0.0, 0.0038732394366197184
59.5, 0.0, 0.004929577464788733
60.0, 0.0, 0.005985915492957746
60.5, 0.0, 0.007746478873239437
61.0, 0.0, 0.011619718309859155
61.5, 0.0, 0.014436619718309859
62.0, 0.0, 0.01584507042253521
62.5, 0.0, 0.018661971830985915
63.0, 0.0, 0.02323943661971831
63.5, 0.0, 0.028873239436619718
64.0, 0.0, 0.03380281690140845
64.5, 0.0, 0.03838028169014084
65.0, 0.0, 0.04295774647887324
65.5, 0.0, 0.05
66.0, 0.0, 0.056338028169014086
66.5, 0.00013966480446927373, 0.06619718309859154
67.0, 0.00013966480446927373, 0.07605633802816901
67.5, 0.00013966480446927373, 0.08661971830985915
68.0, 0.00027932960893854746, 0.10035211267605634
68.5, 0.0004189944134078212, 0.11021126760563381
69.0, 0.0005586592178770949, 0.125
69.5, 0.0006983240223463687, 0.13732394366197184
70.0, 0.0009776536312849163, 0.15528169014084506
70.5, 0.0019553072625698325, 0.17535211267605633
71.0, 0.003212290502793296, 0.19929577464788734
71.5, 0.005027932960893855, 0.22147887323943663
72.0, 0.0067039106145251395, 0.24507042253521127
72.5, 0.007681564245810056, 0.27359154929577467
73.0, 0.009916201117318436, 0.2982394366197183
73.5, 0.012011173184357541, 0.33556338028169014
74.0, 0.015363128491620111, 0.3700704225352113
74.5, 0.021089385474860334, 0.3961267605633803
75.0, 0.025837988826815643, 0.4295774647887324
75.5, 0.032262569832402235, 0.46443661971830985
76.0, 0.03812849162011173, 0.5052816901408451
76.5, 0.04692737430167598, 0.5492957746478874
77.0, 0.058798882681564246, 0.5954225352112676
77.5, 0.0717877094972067, 0.6369718309859155
78.0, 0.08659217877094973, 0.671830985915493
78.5, 0.10335195530726257, 0.7052816901408451
79.0, 0.12094972067039106, 0.7436619718309859
79.5, 0.1405027932960894, 0.7764084507042254
80.0, 0.1611731843575419, 0.8063380281690141
80.5, 0.18547486033519553, 0.8345070422535211
81.0, 0.21424581005586593, 0.8577464788732394
81.5, 0.2435754189944134, 0.8816901408450705
82.0, 0.27472067039106146, 0.9042253521126761
82.5, 0.3064245810055866, 0.9242957746478874
83.0, 0.3407821229050279, 0.9369718309859155
83.5, 0.3776536312849162, 0.9485915492957746
84.0, 0.4149441340782123, 0.9605633802816902
84.5, 0.4505586592178771, 0.9690140845070423
85.0, 0.4895251396648045, 0.9764084507042253
85.5, 0.5318435754189944, 0.9841549295774648
86.0, 0.5741620111731843, 0.9890845070422535
86.5, 0.613268156424581, 0.9926056338028169
87.0, 0.6491620111731844, 0.9954225352112676
87.5, 0.6879888268156424, 0.9985915492957746
88.0, 0.7314245810055866, 0.9992957746478873
88.5, 0.771927374301676, 1.0
89.0, 0.8051675977653632, 1.0
89.5, 0.8435754189944135, 1.0
90.0, 0.8713687150837989, 1.0
90.5, 0.8998603351955308, 1.0
91.0, 0.9226256983240223, 1.0
91.5, 0.9445530726256983, 1.0
92.0, 0.9635474860335196, 1.0
92.5, 0.9776536312849162, 1.0
93.0, 0.9877094972067039, 1.0
93.5, 0.9930167597765364, 1.0
94.0, 0.996927374301676, 1.0
94.5, 0.9986033519553073, 1.0
95.0, 0.9995810055865921, 1.0
95.5, 1.0, 1.0
96.0, 1.0, 1.0
96.5, 1.0, 1.0
97.0, 1.0, 1.0
97.5, 1.0, 1.0
98.0, 1.0, 1.0
98.5, 1.0, 1.0
99.0, 1.0, 1.0
99.5, 1.0, 1.0


==> csv/prediction/roc-super.csv <==
th, 1-specificity, sensibility
0.0, 1.0, 1.0
0.001, 1.0, 1.0
0.002, 1.0, 1.0
0.003, 1.0, 1.0
0.004, 1.0, 1.0
0.005, 1.0, 1.0
0.006, 1.0, 1.0
0.007, 1.0, 1.0
0.008, 1.0, 1.0
0.009000000000000001, 1.0, 1.0
0.01, 1.0, 1.0
0.011, 1.0, 1.0
0.012, 1.0, 1.0
0.013000000000000001, 1.0, 1.0
0.014, 1.0, 1.0
0.015, 1.0, 1.0
0.016, 1.0, 1.0
0.017, 1.0, 1.0
0.018000000000000002, 1.0, 1.0
0.019, 1.0, 1.0
0.02, 1.0, 1.0
0.021, 1.0, 1.0
0.022, 1.0, 1.0
0.023, 1.0, 1.0
0.024, 1.0, 1.0
0.025, 1.0, 1.0
0.026000000000000002, 1.0, 1.0
0.027, 0.9994821336095288, 1.0
0.028, 0.9994821336095288, 1.0
0.029, 0.9984464008285863, 1.0
0.03, 0.9977559123079579, 1.0
0.031, 0.9946487139651303, 1.0
0.032, 0.9917141377524599, 1.0
0.033, 0.9868807181080614, 1.0
0.034, 0.9798032107716209, 0.9997623009270263
0.035, 0.9687553944415674, 0.9997623009270263
0.036000000000000004, 0.9566718453305714, 0.9992869027810791
0.037, 0.9409632314862766, 0.9992869027810791
0.038, 0.9231831520800967, 0.9983361064891847
0.039, 0.901950630070775, 0.9973853101972903
0.04, 0.8810633523217677, 0.9971476111243166
0.041, 0.8570688762299327, 0.9954837176135013
0.042, 0.8270326255825997, 0.993819824102686
0.043000000000000003, 0.7982047298463663, 0.9914428333729498
0.044, 0.7712756775418609, 0.9871642500594248
0.045, 0.7351976523390299, 0.9826479676729261
0.046, 0.707578111513896, 0.9788447825053482
0.047, 0.6768513723459347, 0.9731400047539814
0.048, 0.6414638356637321, 0.9667221297836939
0.049, 0.6093561194545141, 0.9588780603755646
0.05, 0.5753495598135681, 0.9479439030187782
0.051000000000000004, 0.5477300189884343, 0.9370097456619919
0.052000000000000005, 0.5180390126014155, 0.9267886855241264
0.053, 0.4847229414810979, 0.9168053244592346
0.054, 0.4519247367512515, 0.9049203708105539
0.055, 0.4198170205420335, 0.8916092227240314
0.056, 0.3911617469359572, 0.8761587829807463
0.057, 0.36423269463145175, 0.8618968386023295
0.058, 0.33713102019678926, 0.8426432136914666
0.059000000000000004, 0.30830312446055586, 0.8279058711671025
0.06, 0.2858622475401347, 0.8093653434751604
0.061, 0.2651475919212843, 0.7884478250534823
0.062, 0.24495080269290523, 0.7684811029236986
0.063, 0.22250992577248405, 0.7416211076776801
0.064, 0.20472984636630415, 0.7214166864749227
0.065, 0.18815812187122388, 0.6981221773235085
0.066, 0.17020542033488692, 0.6779177561207511
0.067, 0.15380631796996375, 0.6577133349179938
0.068, 0.13982392542723976, 0.6363204183503685
0.069, 0.12756775418608665, 0.6151652008557167
0.07, 0.11738304850681858, 0.5940099833610649
0.07100000000000001, 0.10650785430692215, 0.5719039695745186
0.07200000000000001, 0.09615052649749697, 0.5495602567149989
0.073, 0.08717417572932849, 0.527216543855479
0.074, 0.07940617987225962, 0.5055859282148799
0.075, 0.07129293975487658, 0.4834799144283337
0.076, 0.06404281028827896, 0.46256239600665555
0.077, 0.056447436561367165, 0.4399809840741621
0.078, 0.05057828413602624, 0.4176372712146423
0.079, 0.0448817538408424, 0.39410506299025433
0.08, 0.039530467805972726, 0.37294984549560256
0.081, 0.03435180390126014, 0.3527454242928453
0.082, 0.03003625064733299, 0.33254100309008794
0.083, 0.026929052304505437, 0.3197052531495127
0.084, 0.023994476091834974, 0.30306631804135964
0.085, 0.021232522009321596, 0.28309959591157596
0.08600000000000001, 0.018815812187122388, 0.2700261468980271
0.08700000000000001, 0.015881235974451926, 0.256477299738531
0.088, 0.013637148282409806, 0.24292845257903495
0.089, 0.012083549110996029, 0.2300927026384597
0.09, 0.01070257206973934, 0.21797004991680533
0.091, 0.008285862247540134, 0.20442120275730924
0.092, 0.0072501294665976174, 0.1911100546707868
0.093, 0.006559640945969274, 0.1806512954599477
0.094, 0.006214396685655101, 0.16781554551937247
0.095, 0.005523908165026756, 0.15355360114095554
0.096, 0.004660797514241326, 0.1404801521274067
0.097, 0.004142931123770067, 0.1300213929165676
0.098, 0.0039703089936129815, 0.12170192536249108
0.099, 0.0031071983428275505, 0.1126693605894937
0.1, 0.002761954082513378, 0.10601378654623247
0.101, 0.002416709822199206, 0.09793201806512955
0.10200000000000001, 0.00224408769204212, 0.0879486570002377
0.10300000000000001, 0.0020714655618850335, 0.08057998573805562
0.10400000000000001, 0.0017262213015708614, 0.07606370335155693
0.105, 0.001380977041256689, 0.07344901354884716
0.106, 0.001208354911099603, 0.06964582838126931
0.107, 0.0006904885206283445, 0.06346565248395532
0.108, 0.0006904885206283445, 0.0570477775136677
0.109, 0.0006904885206283445, 0.053482291419063466
0.11, 0.0006904885206283445, 0.050867601616353696
0.111, 0.0006904885206283445, 0.046351319229855005
0.112, 0.0005178663904712584, 0.04207273591632993
0.113, 0.00034524426031417227, 0.039220347040646544
0.114, 0.00034524426031417227, 0.035892560019015925
0.115, 0.00017262213015708613, 0.03351556928927977
0.116, 0.0, 0.031138578559543616
0.117, 0.0, 0.027810791537913004
0.11800000000000001, 0.0, 0.02590919895412408
0.11900000000000001, 0.0, 0.023532208224387924
0.12, 0.0, 0.02115521749465177
0.121, 0.0, 0.01972902305681008
0.122, 0.0, 0.01806512954599477
0.123, 0.0, 0.016638935108153077
0.124, 0.0, 0.015212740670311385
0.125, 0.0, 0.014499643451390539
0.126, 0.0, 0.013311148086522463
0.127, 0.0, 0.012122652721654385
0.128, 0.0, 0.011409555502733539
0.129, 0.0, 0.010458759210839077
0.13, 0.0, 0.009032564772997385
0.131, 0.0, 0.00879486570002377
0.132, 0.0, 0.007844069408129309
0.133, 0.0, 0.007606370335155693
0.134, 0.0, 0.0068932731162348465
0.135, 0.0, 0.0064178749702876155
0.136, 0.0, 0.004991680532445923
0.137, 0.0, 0.004040884240551462
0.138, 0.0, 0.0033277870216306157
0.139, 0.0, 0.0030900879486570002
0.14, 0.0, 0.0030900879486570002
0.14100000000000001, 0.0, 0.0028523888756833847
0.14200000000000002, 0.0, 0.002614689802709769
0.14300000000000002, 0.0, 0.0021392916567625386
0.14400000000000002, 0.0, 0.0019015925837889231
0.145, 0.0, 0.0016638935108153079
0.146, 0.0, 0.0014261944378416924
0.147, 0.0, 0.0014261944378416924
0.148, 0.0, 0.0007130972189208462
0.149, 0.0, 0.0007130972189208462


==> csv/prediction/roc-unsup.csv <==
th, 1-specificity, sensibility
0.0, 1.0, 1.0
0.01, 1.0, 1.0
0.02, 1.0, 1.0
0.03, 1.0, 1.0
0.04, 1.0, 1.0
0.05, 1.0, 1.0
0.06, 1.0, 1.0
0.07, 1.0, 1.0
0.08, 1.0, 1.0
0.09, 1.0, 1.0
0.1, 1.0, 1.0
0.11, 1.0, 1.0
0.12, 1.0, 1.0
0.13, 1.0, 1.0
0.14, 1.0, 1.0
0.15, 1.0, 1.0
0.16, 1.0, 1.0
0.17, 1.0, 1.0
0.18, 1.0, 1.0
0.19, 1.0, 1.0
0.2, 1.0, 1.0
0.21, 1.0, 1.0
0.22, 1.0, 1.0
0.23, 1.0, 1.0
0.24, 1.0, 1.0
0.25, 1.0, 1.0
0.26, 1.0, 1.0
0.27, 1.0, 1.0
0.28, 1.0, 1.0
0.29, 1.0, 1.0
0.3, 1.0, 1.0
0.31, 1.0, 1.0
0.32, 1.0, 1.0
0.33, 1.0, 1.0
0.34, 1.0, 1.0
0.35000000000000003, 1.0, 1.0
0.36, 1.0, 1.0
0.37, 1.0, 1.0
0.38, 1.0, 1.0
0.39, 1.0, 1.0
0.4, 1.0, 1.0
0.41000000000000003, 1.0, 1.0
0.42, 1.0, 1.0
0.43, 1.0, 1.0
0.44, 1.0, 1.0
0.45, 1.0, 1.0
0.46, 1.0, 1.0
0.47000000000000003, 1.0, 1.0
0.48, 1.0, 1.0
0.49, 1.0, 1.0
0.5, 1.0, 1.0
0.51, 1.0, 1.0
0.52, 1.0, 1.0
0.53, 1.0, 1.0
0.54, 1.0, 1.0
0.55, 1.0, 1.0
0.56, 1.0, 1.0
0.5700000000000001, 1.0, 1.0
0.58, 1.0, 1.0
0.59, 1.0, 1.0
0.6, 1.0, 1.0
0.61, 1.0, 1.0
0.62, 1.0, 1.0
0.63, 1.0, 1.0
0.64, 1.0, 1.0
0.65, 1.0, 1.0
0.66, 1.0, 1.0
0.67, 1.0, 1.0
0.68, 1.0, 1.0
0.6900000000000001, 1.0, 1.0
0.7000000000000001, 1.0, 1.0
0.71, 1.0, 1.0
0.72, 1.0, 1.0
0.73, 1.0, 1.0
0.74, 1.0, 1.0
0.75, 1.0, 1.0
0.76, 1.0, 1.0
0.77, 1.0, 0.9996478873239436
0.78, 1.0, 0.9996478873239436
0.79, 1.0, 0.9996478873239436
0.8, 0.9997206703910615, 0.9996478873239436
0.81, 0.9994413407821229, 0.9996478873239436
0.8200000000000001, 0.9993016759776536, 0.9996478873239436
0.8300000000000001, 0.9991620111731844, 0.9996478873239436
0.84, 0.9990223463687151, 0.9996478873239436
0.85, 0.9987430167597765, 0.9996478873239436
0.86, 0.9976256983240224, 0.9996478873239436
0.87, 0.9960893854748604, 0.9996478873239436
0.88, 0.993854748603352, 0.9996478873239436
0.89, 0.9916201117318436, 0.9996478873239436
0.9, 0.9889664804469274, 0.9996478873239436
0.91, 0.9854748603351955, 0.9996478873239436
0.92, 0.9807262569832402, 0.9996478873239436
0.93, 0.9737430167597766, 0.9992957746478873
0.9400000000000001, 0.9662011173184357, 0.9992957746478873
0.9500000000000001, 0.9594972067039106, 0.9985915492957746
0.96, 0.9519553072625698, 0.9985915492957746
0.97, 0.9428770949720671, 0.9982394366197183
0.98, 0.9300279329608938, 0.9968309859154929
0.99, 0.9149441340782123, 0.9964788732394366
1.0, 0.9032122905027933, 0.9961267605633802
1.01, 0.8861731843575419, 0.9947183098591549
1.02, 0.8685754189944134, 0.9940140845070422
1.03, 0.8533519553072626, 0.9915492957746479
1.04, 0.8363128491620112, 0.9901408450704225
1.05, 0.8189944134078212, 0.9883802816901408
1.06, 0.7972067039106145, 0.9866197183098592
1.07, 0.7773743016759777, 0.9852112676056338
1.08, 0.7568435754189944, 0.9841549295774648
1.09, 0.7357541899441341, 0.9820422535211267
1.1, 0.7128491620111732, 0.9799295774647887
1.11, 0.6872905027932961, 0.9764084507042253
1.12, 0.6628491620111732, 0.9679577464788732
1.1300000000000001, 0.6392458100558659, 0.9630281690140845
1.1400000000000001, 0.6162011173184357, 0.9602112676056338
1.1500000000000001, 0.5896648044692737, 0.9545774647887324
1.16, 0.5631284916201117, 0.9492957746478873
1.17, 0.5407821229050279, 0.9422535211267605
1.18, 0.5168994413407821, 0.9341549295774648
1.19, 0.49399441340782124, 0.9257042253521127
1.2, 0.4708100558659218, 0.9172535211267606
1.21, 0.4452513966480447, 0.9042253521126761
1.22, 0.42472067039106143, 0.895774647887324
1.23, 0.40125698324022346, 0.8859154929577465
1.24, 0.37946927374301676, 0.8767605633802817
1.25, 0.3599162011173184, 0.8630281690140845
1.26, 0.3414804469273743, 0.8475352112676057
1.27, 0.31941340782122907, 0.8267605633802817
1.28, 0.29832402234636873, 0.8077464788732395
1.29, 0.2768156424581006, 0.7852112676056338
1.3, 0.25446927374301676, 0.7651408450704226
1.31, 0.23030726256983242, 0.7454225352112676
1.32, 0.21131284916201118, 0.7211267605633803
1.33, 0.19511173184357541, 0.6964788732394366
1.34, 0.17891061452513968, 0.6665492957746478
1.35, 0.1634078212290503, 0.6387323943661972
1.36, 0.14930167597765362, 0.6123239436619718
1.37, 0.13226256983240223, 0.5816901408450704
1.3800000000000001, 0.11759776536312849, 0.5524647887323944
1.3900000000000001, 0.10391061452513967, 0.5218309859154929
1.4000000000000001, 0.09106145251396648, 0.49014084507042255
1.41, 0.07905027932960894, 0.45880281690140845
1.42, 0.07081005586592179, 0.43309859154929575
1.43, 0.063268156424581, 0.40598591549295776
1.44, 0.05488826815642458, 0.3788732394366197
1.45, 0.04776536312849162, 0.351056338028169
1.46, 0.0414804469273743, 0.3288732394366197
1.47, 0.035754189944134075, 0.3056338028169014
1.48, 0.02988826815642458, 0.2802816901408451
1.49, 0.025139664804469275, 0.25985915492957745
1.5, 0.020391061452513966, 0.23556338028169013
1.51, 0.01675977653631285, 0.21795774647887323
1.52, 0.013687150837988826, 0.19225352112676056
1.53, 0.011731843575418994, 0.17922535211267607
1.54, 0.010335195530726256, 0.1647887323943662
1.55, 0.00824022346368715, 0.15422535211267605
1.56, 0.006843575418994413, 0.1415492957746479
1.57, 0.005167597765363128, 0.12535211267605634
1.58, 0.0036312849162011174, 0.11161971830985916
1.59, 0.0029329608938547485, 0.10070422535211268
1.6, 0.0022346368715083797, 0.08767605633802816
1.61, 0.001536312849162011, 0.07676056338028169
1.62, 0.0013966480446927375, 0.07112676056338028
1.6300000000000001, 0.0009776536312849163, 0.06443661971830986
1.6400000000000001, 0.0008379888268156424, 0.05669014084507042
1.6500000000000001, 0.0005586592178770949, 0.05211267605633803
1.6600000000000001, 0.00027932960893854746, 0.04788732394366197
1.67, 0.00027932960893854746, 0.04084507042253521
1.68, 0.00027932960893854746, 0.03415492957746479
1.69, 0.00013966480446927373, 0.02992957746478873
1.7, 0.00013966480446927373, 0.027816901408450705
1.71, 0.00013966480446927373, 0.023943661971830985
1.72, 0.00013966480446927373, 0.01971830985915493
1.73, 0.00013966480446927373, 0.016549295774647886
1.74, 0.00013966480446927373, 0.014788732394366197
1.75, 0.00013966480446927373, 0.014084507042253521
1.76, 0.0, 0.011267605633802818
1.77, 0.0, 0.010211267605633803
1.78, 0.0, 0.009154929577464789
1.79, 0.0, 0.008098591549295774
1.8, 0.0, 0.007042253521126761
1.81, 0.0, 0.006338028169014085
1.82, 0.0, 0.006338028169014085
1.83, 0.0, 0.005985915492957746
1.84, 0.0, 0.005633802816901409
1.85, 0.0, 0.00528169014084507
1.86, 0.0, 0.004577464788732394
1.87, 0.0, 0.0038732394366197184
1.8800000000000001, 0.0, 0.0031690140845070424
1.8900000000000001, 0.0, 0.0028169014084507044
1.9000000000000001, 0.0, 0.0028169014084507044
1.9100000000000001, 0.0, 0.0024647887323943664
1.92, 0.0, 0.0017605633802816902
1.93, 0.0, 0.0017605633802816902
1.94, 0.0, 0.0014084507042253522
1.95, 0.0, 0.0014084507042253522
1.96, 0.0, 0.0014084507042253522
1.97, 0.0, 0.001056338028169014
1.98, 0.0, 0.0007042253521126761
1.99, 0.0, 0.0007042253521126761
2.0, 0.0, 0.0007042253521126761
2.0100000000000002, 0.0, 0.00035211267605633805
2.02, 0.0, 0.0
2.0300000000000002, 0.0, 0.0
2.04, 0.0, 0.0
2.05, 0.0, 0.0
2.06, 0.0, 0.0
2.07, 0.0, 0.0
2.08, 0.0, 0.0
2.09, 0.0, 0.0
2.1, 0.0, 0.0
2.11, 0.0, 0.0
2.12, 0.0, 0.0
2.13, 0.0, 0.0
2.14, 0.0, 0.0
2.15, 0.0, 0.0
2.16, 0.0, 0.0
2.17, 0.0, 0.0
2.18, 0.0, 0.0
2.19, 0.0, 0.0
2.2, 0.0, 0.0
2.21, 0.0, 0.0
2.22, 0.0, 0.0
2.23, 0.0, 0.0
2.24, 0.0, 0.0
2.25, 0.0, 0.0
2.2600000000000002, 0.0, 0.0
2.27, 0.0, 0.0
2.2800000000000002, 0.0, 0.0
2.29, 0.0, 0.0
2.3000000000000003, 0.0, 0.0
2.31, 0.0, 0.0
2.32, 0.0, 0.0
2.33, 0.0, 0.0
2.34, 0.0, 0.0
2.35, 0.0, 0.0
2.36, 0.0, 0.0
2.37, 0.0, 0.0
2.38, 0.0, 0.0
2.39, 0.0, 0.0
2.4, 0.0, 0.0
2.41, 0.0, 0.0
2.42, 0.0, 0.0
2.43, 0.0, 0.0
2.44, 0.0, 0.0
2.45, 0.0, 0.0
2.46, 0.0, 0.0
2.47, 0.0, 0.0
2.48, 0.0, 0.0
2.49, 0.0, 0.0
2.5, 0.0, 0.0
2.5100000000000002, 0.0, 0.0
2.52, 0.0, 0.0
2.5300000000000002, 0.0, 0.0
2.54, 0.0, 0.0
2.5500000000000003, 0.0, 0.0
2.56, 0.0, 0.0
2.57, 0.0, 0.0
2.58, 0.0, 0.0
2.59, 0.0, 0.0
2.6, 0.0, 0.0
2.61, 0.0, 0.0
2.62, 0.0, 0.0
2.63, 0.0, 0.0
2.64, 0.0, 0.0
2.65, 0.0, 0.0
2.66, 0.0, 0.0
2.67, 0.0, 0.0
2.68, 0.0, 0.0
2.69, 0.0, 0.0
2.7, 0.0, 0.0
2.71, 0.0, 0.0
2.72, 0.0, 0.0
2.73, 0.0, 0.0
2.74, 0.0, 0.0
2.75, 0.0, 0.0
2.7600000000000002, 0.0, 0.0
2.77, 0.0, 0.0
2.7800000000000002, 0.0, 0.0
2.79, 0.0, 0.0
2.8000000000000003, 0.0, 0.0
2.81, 0.0, 0.0
2.82, 0.0, 0.0
2.83, 0.0, 0.0
2.84, 0.0, 0.0
2.85, 0.0, 0.0
2.86, 0.0, 0.0
2.87, 0.0, 0.0
2.88, 0.0, 0.0
2.89, 0.0, 0.0
2.9, 0.0, 0.0
2.91, 0.0, 0.0
2.92, 0.0, 0.0
2.93, 0.0, 0.0
2.94, 0.0, 0.0
2.95, 0.0, 0.0
2.96, 0.0, 0.0
2.97, 0.0, 0.0
2.98, 0.0, 0.0
2.99, 0.0, 0.0


==> csv/tiered-ImageNet/DenseNet/5way-5shot-50query-10000run-2.csv <==
n_unsup, LR loss, Classes similarity, N-th egv, Davies-Bouldin score, LR confidence
1, 0.34, 0.24, 0.0, 0.17,0.43
5, 0.58, 0.42, 0.1, 0.46,0.67
10, 0.69, 0.53, 0.58, 0.63,0.78
15, 0.71, 0.57, 0.66, 0.67,0.81
20, 0.72, 0.6, 0.68, 0.7,0.83
25, 0.72, 0.61, 0.69, 0.7,0.84
30, 0.74, 0.63, 0.71, 0.71,0.86
40, 0.73, 0.64, 0.7, 0.7,0.86
50, 0.74, 0.65, 0.7, 0.7,0.88
60, 0.74, 0.66, 0.7, 0.7,0.88
70, 0.75, 0.67, 0.71, 0.71,0.88


==> csv/tiered-ImageNet/DenseNet/5way-5shot-50query-10000run-3.csv <==
n_unsup, N-th egv, Davies-Bouldin score
6, 0.02, 0.29
10, 0.16, 0.57
15, 0.68, 0.7
20, 0.73, 0.72
25, 0.72, 0.73
30, 0.71, 0.72
35, 0.71, 0.72
45, 0.68, 0.7
55, 0.69, 0.7
65, 0.68, 0.7
75, 0.67, 0.69



==> csv/tiered-ImageNet/DenseNet/5way-Variableshot-50query-10000run-1.csv <==
shot, LR loss, Classes similarity, N-th egv, Davies-Bouldin score
1, 0.3, 0.28, 0.28, -1.0
2, 0.48, 0.46, 0.25, 0.01
3, 0.6, 0.55, 0.27, 0.14
4, 0.67, 0.6, 0.13, 0.22
5, 0.69, 0.62, 0.05, 0.3
6, 0.73, 0.63, 0.02, 0.33
7, 0.75, 0.64, 0.04, 0.35
8, 0.76, 0.65, 0.05, 0.42
9, 0.77, 0.65, 0.08, 0.43
10, 0.79, 0.66, 0.05, 0.45


==> csv/tiered-ImageNet/DenseNet/5way-Variableshot-50query-10000run-2.csv <==
shot, LR loss, Classes similarity, N-th egv, Davies-Bouldin score, LR confidence
1, 0.61, 0.58, 0.61, 0.66,0.79
2, 0.66, 0.57, 0.69, 0.71,0.81
3, 0.7, 0.6, 0.7, 0.71,0.83
4, 0.73, 0.61, 0.71, 0.71,0.85
5, 0.73, 0.63, 0.7, 0.71,0.85
6, 0.75, 0.63, 0.7, 0.7,0.86
7, 0.76, 0.63, 0.7, 0.69,0.86
8, 0.76, 0.64, 0.7, 0.72,0.87
9, 0.77, 0.64, 0.69, 0.7,0.87
10, 0.78, 0.65, 0.7, 0.7,0.87



==> csv/tiered-ImageNet/DenseNet/Variableway-5shot-50query-10000run-1.csv <==
way, LR loss, Classes similarity, N-th egv, Davies-Bouldin score
2, 0.7, 0.58, 0.32, 0.27
3, 0.69, 0.61, 0.28, 0.31
4, 0.71, 0.63, 0.1, 0.29
5, 0.7, 0.61, 0.05, 0.29
6, 0.69, 0.61, 0.02, 0.26
7, 0.69, 0.6, 0.01, 0.27
8, 0.69, 0.6, 0.01, 0.26
9, 0.68, 0.59, 0.03, 0.25
10, 0.68, 0.58, 0.05, 0.25


==> csv/tiered-ImageNet/DenseNet/Variableway-5shot-50query-10000run-2.csv <==
way, LR loss, Classes similarity, N-th egv, Davies-Bouldin score, LR confidence
2, 0.73, 0.6, 0.79, 0.76,0.85
3, 0.72, 0.63, 0.78, 0.75,0.85
4, 0.74, 0.63, 0.74, 0.73,0.85
5, 0.73, 0.62, 0.7, 0.71,0.85
6, 0.73, 0.62, 0.67, 0.69,0.86
7, 0.73, 0.6, 0.63, 0.68,0.85
8, 0.73, 0.59, 0.6, 0.68,0.85
9, 0.73, 0.58, 0.57, 0.67,0.85
10, 0.72, 0.57, 0.55, 0.65,0.85

==> csv/tiered-ImageNet/DenseNet/Variableway-5shot-50query-10000run-3.csv <==
way, N-th egv, Davies-Bouldin score
2, 0.81, 0.78
3, 0.79, 0.77
4, 0.75, 0.74
5, 0.71, 0.72
6, 0.68, 0.7
7, 0.64, 0.7
8, 0.59, 0.68
9, 0.56, 0.68
10, 0.53, 0.68



==> csv/tiered-ImageNet/DenseNet/Variableway-5shot-50query-10000run-egv-2.csv <==
way, N-way egv, Best correlation, Best egv
2, 0.79, 0.79, 2
3, 0.78, 0.78, 3
4, 0.74, 0.74, 4
5, 0.7, 0.7, 4
6, 0.67, 0.7, 5
7, 0.63, 0.7, 6
8, 0.6, 0.7, 7
9, 0.57, 0.69, 7
10, 0.55, 0.68, 8


==> csv/tiered-ImageNet/DenseNet/Variableway-5shot-50query-10000run-egv-3.csv <==
way, N-way egv, Best correlation, Best egv
2, 0.81, 0.81, 2
3, 0.79, 0.79, 3
4, 0.75, 0.75, 4
5, 0.71, 0.73, 4
6, 0.68, 0.73, 5
7, 0.64, 0.72, 6
8, 0.59, 0.72, 6
9, 0.56, 0.73, 7
10, 0.53, 0.72, 7

